Star Formation Feedback and Metal Enrichment History Of The Intergalactic Medium

Using hydrodynamic simulations we compute the metal enrichment history of the intergalactic medium (IGM). We show that galactic superwind (GSW) feedback can transport metals to the IGM and that the properties of simulated metal absorbers match observations. The distance of influence of GSW is typically limited to >0.5Mpc and within regions of overdensity >10. Most CIV and OVI absorbers are located within shocked regions of elevated temperature (T>2x10^4K), overdensity (>10), and metallicity ([-2.5,-0.5]). OVI absorbers have typically higher metallicity, lower density and higher temperature than CIV absorbers. For OVI absorbers collisional ionization dominates over the entire redshift range z=0-6, whereas for CIV absorbers the transition occurs at moderate redshift z~3 from collisionally dominated to photoionization dominated. We find that the observed column density distributions for CIV and OVI in the range log N cm^2=12-15 are reasonably reproduced by the simulations. The evolution of mass densities contained in CIV and OVI lines, Omega_CIV and Omega_OVI, is also in good agreement with observations, which shows a near constancy at low redshifts and an exponential drop beyond redshift z=3-4. For both CIV and OVI, most absorbers are transient and the amount of metals probed by CIV and OVI lines of column log N cm^2=12-15 is only ~2% of total metal density at any epoch. While gravitational shocks from large-scale structure formation dominate the energy budget (80-90%) for turning about 50% of IGM to the warm-hot intergalactic medium (WHIM) by z=0, GSW feedback shocks are energetically dominant over gravitational shocks at z > 1-2. Most of the so-called "missing metals" at z=2-3 are hidden in a warm-hot (T=10^{4.5-7}K) gaseous phase, heated up by GSW feedback shocks. Their mass distribution is broadly peaked at $\delta=1-10$ in the IGM, outside virialized halos.

==> omegaCIV_avg.dat <==
      0.00000  1.04522e-07  1.20022e-08
     0.500000  7.68195e-08  7.31018e-09
      1.00000  5.04343e-08  3.58488e-09
      1.00000  5.04343e-08  3.58488e-09
      1.50000  3.96715e-08  5.98231e-09
      2.00000  3.44592e-08  3.01667e-09
      2.60000  3.53629e-08  1.97519e-09
      2.60000  3.53629e-08  1.97519e-09
      3.00000  3.36589e-08  1.40742e-09
      4.00000  1.56108e-08  6.00552e-10
      4.00000  1.56108e-08  6.00552e-10
      5.00000  2.71357e-09  1.55589e-10
      5.00000  2.71357e-09  1.55589e-10
      6.00000  1.56338e-09  1.37923e-10


==> omegaCIV_lres.dat <==
      1.00000  5.18090e-08  9.30051e-09
      2.60000  3.19846e-08  1.73893e-09
      4.00000  1.23799e-08  1.07915e-09
      5.00000  2.64042e-09  3.65647e-10


==> omegaCIV_uvampd2.dat <==
      1.00000  6.45317e-08  4.64511e-09
      2.60000  4.00338e-08  1.46211e-09
      4.00000  1.15936e-08  4.52222e-10
      5.00000  2.65554e-09  1.63125e-10


==> omegaOVI_avg.dat <==
      0.00000  9.21987e-08  6.65613e-09
     0.500000  9.12395e-08  2.89333e-09
      1.00000  8.53371e-08  5.19928e-09
      1.00000  8.53371e-08  5.19928e-09
      1.50000  8.97731e-08  3.52760e-09
      2.00000  6.92980e-08  2.58228e-09
      2.60000  4.51055e-08  1.53133e-09
      2.60000  4.51055e-08  1.53133e-09
      3.00000  3.10033e-08  1.26411e-09
      4.00000  7.85483e-09  4.22094e-10
      4.00000  7.85483e-09  4.22094e-10
      5.00000  3.01877e-09  2.17898e-10
      5.00000  3.01877e-09  2.17898e-10
      6.00000  1.33593e-09  7.90852e-11


==> omegaOVI_lres.dat <==
      1.00000  7.49116e-08  4.71092e-09
      2.60000  3.93067e-08  1.68573e-09
      4.00000  8.24297e-09  5.18110e-10
      5.00000  4.76152e-09  7.07847e-10


==> omegaOVI_uvampd2.dat <==
      1.00000  7.73907e-08  4.09699e-09
      2.60000  3.56527e-08  1.11088e-09
      4.00000  7.90657e-09  4.75176e-10
      5.00000  2.99057e-09  2.08484e-10


==> referee_reply.txt <==
Dear Ethan,

We apologize for taking so long to revise our manuscript. It is partly because we took the referee's comments seriously and ran a set of simulations (which took longer than we wanted due to computer facilities transitioning) to demonstrate the convergence of results and performed additional analyeses to illustrate sensitivities of results on radiation background, among others. We think we have addressed the referee's concerns appropriately and hope that the paper can now be accepted for publication in the Astrophysical Journal. Here is how we specifically address each of the referee's points, where the referee's original report is kept the same numerated order and our replies each are preceded by "---" following each of referee's points.


1) This group is competing with those such as Dave & Oppenheimer, Schaye et al., Theuns, Springel & Hernquist, etc.  In comparison to those, I think it is inexcusable in this day and age to run simulations without different box sizes and resolutions so as to test numerical convergence.

--- We have incorporated new runs with a different resolution: 1024 cells a side instead of 2048. We tested for convergence by computing the number of CIV and OVI absorbers per unit redshift path and unit column density for this resolution at redshifts: 1,2.6,4 and 5. The distribution has to be corrected by the factor of the ratio of the star formation rate between simulations of different resolution at each redshift. Our results have been incorporated to Figs. 15, 16 & 17 and show a good agreement between simulations of different resolutions.


2) Along the same lines, competing studies model winds in far greater detail in terms of how they leave galaxies; in this study, due to the limited spatial resolution in high-density regions, the winds emerge from the galaxies simply by never having been confined to them in the first place.  This leaves as the only parameter the total wind efficiency.  Yet in competing studies, the details of the wind launch are quite important in ways that go beyond jest the total energy release.  It seems that the prescription here could, at most, match one of these models.  Thus important details on which we currently have little constraint are being glossed over.

--- We agree with the referee that the feedback is a very important process. But we feel that this process is not well simulated and the best approach would be to implement schemes that are physically based and then calibrated by observations. That is our approach in the paper, where our energy deposition scheme is intended to mimic, albeit still crudely, how the explosion energy would have propagated through a medium of varying density and the star formation history of the universe is used to calibrate the coefficient. However, we respectfully disagree with the referee concerning the assessment of other schemes used in the field. We feel that some of these other schemes contain ad hoc, unphysical treatments that may lead to results that are not easily interpreted, although the higher number of free parameters used ultimately still have to be "normalized" to match observations. Just to name a few examples (without authors names): some schemes turn off cooling following explosions, some decouple "wind" particles hydrodynamically from surrouding particles, some "launch" wind particles in "random" directions from the ``densest" regions to outside of galaxies instead of "sweeping" surrounding gas along with them in reality. Our statement does not mean to criticize other investigators but merely to show that the current state of art: we are still far from being able to model galactic winds from first principles.


3) Another such important aspect is the UVB.  A HM2006 UVB is assumed throughout, yet the UVB shape has a very important effect on the abundance of CIV and OVI lines.  

--- We use Haardt & Madau (1996) throughout this paper. To test the dependence on the amplitude of the UV background, we have incorporated an additional set of simulated absorbers, using run "M" but with half the strength of the original UV background. We obtained the distribution of absorbers per unit redshift path and unit column density for this set too and compared it to out previous results and the run with a different resolution in Fig.15. We find that there is no significant (within a factor less than 2) deviation from the results of run "M". We also compare the values of $\Omega_{\civ,\ovi}$ obtained in these cases with the original values in run "M" in Fig.16. Moreover, since we find that our results for different UVB coincide at all redshifts probed, we conclude that they would not significantly changed if we assumed UV background that evolved differently in redshift, assuming that it does not change by more than a factor much greater than two throughout the redshift range discussed in this work. 


4) The comparison with observations, which is the only real way to have confidence in the simulation, is very limited.  Much of it is qualitative, and the key comparisons (Figs 15-16) lacked detail.  This is sorely lacking in comparison to the very detailed job done, for example, by Oppenheimer and Dave.

--- We have added more comparisons to Figures 15-16 and included some comments in the text regarding these and other figures. We note that, given the uncertainties with respect to feedback processes, it is also useful to take caution not to over-interpret results. 
 

5) Thus there is an overall impression of the authors taking these simulations and their implications very seriously, without compelling theoretical *or* observational reason to believe that they are really getting the processes right in detail.

--- It is indeed true that we take our simulations seriously. On the feedback process, which we think the referee is referring to, we take the approach as we stated in the reply to point #2 above. To reiterate, our method for modelling feedback from star formation is physically based and subsequent dynamic treatment of the feedback processes contains no ad hoc assumptions. Observationally, we fix the one (only) free parameter characterizing the energy feedback by matching observations (see Figure 1).

This paper is long, and clearly a lot of work, and I'm sure the authors will strongly resist my contention that this paper requires rather major revision in order to really be a significant contribution to this field, given what other groups are doing.  Yet that is what I believe to be true.

--- We agree with the referee's points on convergence test and radiation background test. We have taken the effort to run additional simulations and perform additional analysis to clarify these important issues. 

More detailed comments on particular points:

a) In my opinion, the abstract is too long, and reads more like a summary/conclusions section (which is indeed very similar).  In the abstract and throughout the paper, the authors should look carefully at their writing to make sure the correct meaning is coming across.  For example, the sentence "Overall, we show that galactic superwind feedback from star formation is able to transport metals to the IGM that matches a broad range of observations." does not really make sense.  Also, in point (1) it is true that \Omega_CIV and \Omega_OVI's constancy does not imply (or represent) the overall cosmic metal evolution.  It is *also* true that in the simulations, these decline at high-Z, and that this may be in accord with observations.  But these are three separate points, not one (which is how it currently reads).

--- We thank the referee for these comments. The abstract has been modified. It does not read as separate points anymore but we intended to give it a logical flow that makes each of our results be expected by the reader from the context of the previous lines. 

b) There are other points made in the abstract that I have questions or concerns about, but I will bring them up below, and leave it to the authors to see what if any change these induce in the abstract.

--- We have made changes in the spirit of the referee's suggestions in the points to be discussed below.

Introduction:

c) The references to OVI studies should probably include Aguirre et al., since this is explicitly mentioned later in the text.

--- Done. We have also added other relevant references.

d) Here and later, it would indeed be weird if the IGM metallicity at the mean density increases with increasing z.  But looking at the results, the trends looks constant with rising even for the 'QG' UV background, and is increasing with *decreasing* z for the Q or QGS backgrounds; and if I understand correctly, 'Q' is most similar to the present paper's assumption.

--- Indeed, 'Q' es the UV background used in this paper. Results obtained through the POD method have shown evidence of an increasing trend with increasing z for the metallicity at mean density. Here, we find otherwise. 


Sec. 2:

e) Other simulations (see, e.g., the recent paper by Weirsma et al.) find that resolving the lowest-mass halos is crucial to getting the IGM metallicity converges, especially low-density regions.  I am quite concerned about the convergence in these simulations - the dark matter mass resolution is quite good, but the gas spatial resolution in dense regions is very poor.  What, then, happens to the smallest galaxies?  Down to about what baryonic mass is the galaxy baryons mass function complete?  It would be very nice to know, which seems to require some convergence tests, e.g. with smaller boxes.

--- Our convergence tests suggest this is not a significant problem at the redshifts concerned. Our opinon is that, while the resolution does not resolve internal structures well, it does allow gas condensation to be captured down to halos of mass 5x10^{10} Msun, which corresponds to stellar mass of 10^8Msun (Guo, White et al., 2010). Hence, it seems that most of the star formation in the universe at z~<5 may be adequately captured in our simulations, as evidenced in the comparison between simulated SFR and observed SFR in the redshift range considered in this paper.


f) In Sec. 2.3 there is a reference to MacLow & Ferrara's results that superwinds have a hard time ejecting much mass; but note that these simulations used very unrealistically small energy injection rates.

--- Indeed, the referee is right in this point. The energy injection rates are too low. We have rephrased our argument avoiding this discussion.


g) I find the author's method of generating winds via lack of resolution very un-compelling.  Other studies, such as those cited, find significant difference *beyond* just the energy injection, using difference feedback prescriptions.  The present prescription can match as most one of these, and has particular features - for example, there are no bulk flows (or significant outgoing momentum/ram pressure) in the wind out to ~36 kpc from the galaxy center, as these can only develop subsequently.  All winds are in some sense 'energy driven' as they develop only outside of galaxies.

--- As we have stated, we admitted at the outset that we cannot simulate the origin/generation of winds from first principles. Instead we adopt the scheme that is both energetically plausible (supernova explosion) and observationally sound (Heckman et al. and others) to examine the consequences of star formation to see if, with a plausible parameter value for energy feedback, star formation can account for the metal content in the IGM. We think that this is not more arbitrary, or contains more free parameters, or less physical than any feedback schemes used in other contemporary investigations.


h) The authors use the HM96 UVB exclusively, but the shape of the UVB has a large impact on the statistics of OVI and CIV absorbers that goes beyond the normalization at the Ly-alpha transition, which is all that is fixed by Fig. 2.  So the sentence "Since the abundances of CIV and OVI are dependent...with observations' (and the remainder of that paragraph) is really quite misleading.

--- We have now shown that a change of a factor 2 in the intensity of the 'Q' UV background does not affect significantly the statistics of the absorbers. The column density distributions in Figs. 15 and 16 provide evidence that this is the case. If the UV background evolved in our redshift range within a factor of 2, this effect would not be significant either, given that results from runs ``M'' and ``M2'' yield similar results throughout the whole redshift range z=0-6.

i) It's a shame that the authors do not use the same procedure to fit their spectra that the observers do (nor do they generate PODs from their simulations), as this would make the comparison far more interesting.

--- We reserve this for another paper, since the paper is already lengthy. But we did add a figure to strengthen our argument about the discrepancies with the POD results in the revised manuscript (see Fig. 27).


Sec. 3:

3.1:

j) I found the 'striking feature' on p. 11-13 that the absorbers avoid voids rather unsurprising given the lower bound on column density, and the low spatial resolution - unless the metallicities were quite high, or little dense nuggets of gas were possible, it is hard to see how one would expect such lines in voids.  In particular, the authors themselves say that the actual winds tend to propagate *into* voids (perpendicular to filaments), at the bottom of p. 23.

--- We agree with referee's statement of contribution from unresolved galaxies in the simulations to the metals in the IGM. It would not be possible to absolutely ascertain this point one way or another without much higher resolution simulations with large volumes. However, our convergence tests lend some support to the claim. A possible physical reason for this is the following: relatively small galaxies are strongly clustered around massive galaxies; as a result, contributions from massive galaxies that are better resolved in the simulations serve as a relatively good proxy for contributions from all galaxies. Observational evidence that dwarf galaxies trace the massive galaxies in voids in the local universe and voids are NOT filled with dwarfs would be consistent with this.  Neverthelss, we have removed "striking" and added a cautionary
sentence regarding limited resolution.


k) On p. 17, the authors suggest that 'CIV and OVI absorbers should be anti-correlated with Ly-alpha lines'.  But are they?  I am not aware of any such effect every being observed in line or pixel studies (even in simulations).  Perhaps I am misinterpreting what the authors are trying to convey.  It does appear true that in these (and other simulations), much of the metal is in high-temperature gas in which it is harder to CIV as well as Ly-alpha lines. But it also appears from Fig. 7 that much of the CIV absorption is in relatively cool regions that are also overdense.  Why would Ly-alpha lines not be there also?  For that matter, how is 'our findings are in agreement with the observations of Rauch et al. that indicate a quiescent environment' to be reconciled with the (and the small width of the low-density lines, mentioned on p. 27) reconciled with this?

--- We have modified this paragraph. We over-generalized it from the visual impression. We hope it is more clear now. 


l) In the next para., this discussion is rather vague and qualitative, so I'm not sure how useful it really it.

--- we removed this paragraph.

m) To prove that this report is not all complaints: the histograms on pp. 21-26 are quite useful.  They make it clear, for example, that nearly all of the lines in this study are probing rather overdense gas - only a small tail of the lowest-column lines at the highest-z go much below delta=10.

--- Acknowledged, thanks.

n) On p. 25, it's not obvious to me that T=10^5 necessarily means predominantly collisional ionized at these sorts of densities (the transition happens at around n_H ~ 10^-4, or delta ~ 10). How exactly are the authors determining this?

--- We find that at T=10^5K the collisionally produced abundance is higher than photoionized one and the ionization state is very close to what is expected from collisionally ionized one.


o) At the bottom of p. 27, I think the difference in z where the large-width lines are important is probably just a explainable manifestation of the difference density and temperature dependences of CIV/C and OVI/O.  At these densities and T ~ 10^5-10^6, CIV/C increases with increasing density, whereas OVI/O is constant or decreases with increasing density.  So If you are looking for broad lines, you will in CIV have an advantage going to high-z (where physical gas densities are higher), but not in OVI.

--- This is an excellent point. We added statements to clarify this.


3.2

p) Fig. 15-16 are auntie crucial, as they are the basic semi-quantitative comparison made between the simulations and observations.  It is then disappointing that:
	a) There are no error bars in some (though perhaps this is Songaila's fault?),
	b) There is no discussion of the important of the UVB
	c) There is no quantitative discussion of the comparison.  E.g., the CIV distribution in Fig 15 is off by up to ~0.5 dex at high and low columns, and the slope looks quite different.  But how significant is this?  Or, in Fig. 16, the simulation data points are low by at least 1 dex compared to Songaila.
	d) There is no comparison correlating CIV and OVI or CIV and HI, which plenty of data exists for this in the literature.

--- a) We could not get errorbars in machine form and it is hard to estimate them just from the printed plot. Now we have more observations to compare to in any case.
--- b) We have added a simulation with a different amplitude of the UV background and shown that results do not change much.
--- c) We added some additional discussion concerning the convergence issues, resolution effect, etc. In addition, results in Fig 17 help somewhat give some assessment on the comparions, since the mass density is actually the integral of Nlogf.
--- d) Given our discussion in this paper that peculiar velocities might be observationally diffusing the metals into de Lya forest, it is reasolable to think that correlations between properties of CIV and OVI or CIV and HI are hard to interpret. One should be careful when comparing the properties of absorbers: they might be overlapping in velocity space, while they do not in real space. The comparisons the referee suggests are not trivial and they depend also on how the absorbers are identified in the case of observations (Voigt profile fitting, which we do not do). See, for instance, Thom & Chen(2008) for a discussion. We delay this to a future paper. For now we include Fig.27, which tests for the cross-correlation between HI and CIV/OVI, but we cannot compare directly to observations. 


	
q) There are some interesting results regarding the fraction of metals (or C or O) in gas contributing to lines, or the total metal mass, probed by CIV and OVI lines.  However, I think it is important to make a bit more clear here what effects go in:  first, C and O are a fraction of all metals.  Second, CIV and OVI are a small fraction of C and O, and that fraction is generally lower for regions that do not show up in CIV or OVI (e.g., because they are too low-density, or the ionization balance is not favorable).  Third, the regions probed by these lines - especially given the lower cutoff in column density - may represent a small fraction of the overall mass distribution (most of the baryonic mass is concentrated around \delta = 0).  At some level, these different effects are understood and can be corrected for (as attempted, e.g., in Schaye et al 03 or Simcoe at al. 06), albeit with significant uncertainties.

--- This is a good point. But our simulations are omniscient and these factors have been taken into account as we explained in the text.


r) Without error bars, it is difficult to gauge how real the complex structure of the curves in Figs 18, 19 are.  Are the errors small or significant?

--- Error bars have now been included. We also modified our scheme for calculating fciv and fovi, without weighting by the species density. Errors are not significant.

Sec. 3.3

s) On p. 44, there is a comparison between the metallicity in the simulations, and that inferred by Schaye et al. using POD methods.  Two notes are important here: (a) It is important to make sure the same UVB is being used in both cases.  If this paper is employing the Quasar-only HM96 UVB, then that is closest to Schaye et al's 'Q' UVB, which looks different than the curves shown (albeit even higher metallicity, so the point is even stronger; but the trend with redshift is not as described in this paper)  Second, those inferences were under a particular set of assumptions, that the metals are simply sprinkled into the IGM without disturbing it.  As stressed by that and subsequent papers (including Dave & Oppenheimer), this may well not be accurate.  Given this, the fact that the simulations have different metallicity than these interpretations is not terribly surprising (many simulations do) - would would be interesting would be if this difference existed in a simulation that
can reproduce the observed CIV and OVI (and CIII and SiIV pods (which give much more information than the column density distributions quoted) - a feat which has not yet been accomplished to my knowledge.

--- Since we have not performed exactly what the POD proponents did, we felt that it is best not to make strong claims on this at this time. We have significantly softened our statements. In any case, we have now included a figure giving information on the cross-correlation between HI and CIV/OVI lines. This provides some evidence that velocity space ``metal diffusion" might enhance the apparent detected metallicity in Lya forest. We will postpone further detailed analysis to a future paper. 
 

t) Top of P. 45: as an explanation for why Aguirre et al. 08 might infer a high [O/C], 3 elements are dicussed: smearing of OVI by velocity broadening absent in CIV, higher Z for OVI lines, more OVI than CIV lines.  But only the first one is really relevant, as the other two probably just reflect differences in the ionization balance, and would be taken into account by the method of Aguirre et al. 08.  Again, the way to assess this would be to see if a simulation with (say) solar [O/C], and some plausible UVB, could produce PODs consistent with the observations.

--- see reply to (s) above. Specifically, we found that peculiar velocity gradient (not necessarily velocity smearing)
tends to enhance velocity space ``metal diffusion" more for OVI, perhaps due to sharp velocity divergence near shock
fronts where OVI lines often reside. We do not have a clear cut answer for this now.


Conclusions:

See comments regarding abstract.

--- The conclusions have now been rephrased.




